Leveraging Tactile Sensors for Low Latency Embedded Smart Hands for Prosthetic and Robotic Applications

Tactile sensing is a crucial perception mode for robots and human amputees in need of controlling a prosthetic device. Today robotic and prosthetic systems are still missing the important feature of accurate tactile sensing. This lack is mainly due to the fact that the existing tactile technologies have limited spatial and temporal resolution and are either expensive or not scalable. In this paper, we present the design and the implementation of a hardware-software embedded system called SmartHand. It is specifically designed to enable the acquisition and the real-time processing of high-resolution tactile information from a hand-shaped multi-sensor array for prosthetic and robotic applications. During data collection, our system can deliver a high throughput of 100 frames per second, which is 13.7x higher than previous related work. We collected a new tactile dataset while interacting with daily-life objects during five different sessions. We propose a compact yet accurate convolutional neural network that requires one order of magnitude less memory and 15.6x fewer computations compared to related work without degrading classification accuracy. The top-1 and top-3 cross-validation accuracies are respectively 98.86% and 99.83%. We further analyze the inter-session variability and obtain the best top-3 leave-one-out-validation accuracy of 77.84%. We deploy the trained model on a high-performance ARM Cortex-M7 microcontroller achieving an inference time of only 100 ms minimizing the response latency. The overall measured power consumption is 505 mW. Finally, we fabricate a new control sensor and perform additional experiments to provide analyses on sensor degradation and slip detection. This work is a step forward in giving robotic and prosthetic devices a sense of touch and demonstrates the practicality of a smart embedded system empowered by tiny machine learning.

==> figures/data/np44225_baseline_avg_std.csv <==
epochs,trainloss_avg,trainprec_avg,testloss_avg,testprec_avg,trainloss_std,trainprec_std,testloss_std,testprec_std
0.000000000000000000e+00,1.714269117018600852e+00,4.390433117595984669e+01,1.010534089088688026e+00,6.719864038511579452e+01,2.556957105336638350e-02,9.834454285525434658e-01,5.381194395835826177e-02,1.774322914528490447e+00
1.000000000000000000e+00,1.019371286797667420e+00,6.683414230674746648e+01,6.488843774178237878e-01,7.888661202185791410e+01,2.534948724764919670e-02,8.510692286231577031e-01,2.298099086803711069e-02,6.933427293111626977e-01
2.000000000000000000e+00,7.893656201426658692e-01,7.424471361960316074e+01,4.909822220118940095e-01,8.413495316159250592e+01,1.669373752271331376e-02,5.682359329041055673e-01,2.965628049263585586e-02,1.436106490795434176e+00
3.000000000000000000e+00,6.646191480196211865e-01,7.833853103418321950e+01,3.808100605608894518e-01,8.792365990111890994e+01,1.131060398487856306e-02,3.750564871879404349e-01,9.994425222597642933e-03,4.576229356701710937e-01
4.000000000000000000e+00,5.846696999496004965e-01,8.092321989593553155e+01,3.339672314602665226e-01,8.939711813687222275e+01,8.829398757011691634e-03,3.384623462395023874e-01,2.077846875632303331e-02,7.450604998229626297e-01
5.000000000000000000e+00,5.267615065419362086e-01,8.283136609755999302e+01,2.910785951920390469e-01,9.085837887067394547e+01,7.362730144297156311e-03,2.498216500654389938e-01,1.590201228744378414e-02,4.845559892082996201e-01
6.000000000000000000e+00,4.807571195726472735e-01,8.437083749572703084e+01,2.538602687021018767e-01,9.197404371584697458e+01,6.403975129870237079e-03,2.552284092140330585e-01,1.483368616746714302e-02,5.576000408132265607e-01
7.000000000000000000e+00,4.472166482248009500e-01,8.544760855075894312e+01,2.394340776930694858e-01,9.252211813687222275e+01,6.330800729994361109e-03,2.511821980962871126e-01,1.432008645424864314e-02,4.885204010419015863e-01
8.000000000000000000e+00,4.172372492200565053e-01,8.638159123485210955e+01,2.047994227116845256e-01,9.360281680978401653e+01,6.692254122022937672e-03,2.252438226084660933e-01,8.126517495987197262e-03,2.660211512236335674e-01
9.000000000000000000e+00,3.928022696384804724e-01,8.716303442922830413e+01,1.913922629162820299e-01,9.412942362737445023e+01,6.206053647980312206e-03,2.155179373732668269e-01,8.335655353418860991e-03,2.892041859940082671e-01
1.000000000000000000e+01,3.711930254907683802e-01,8.793520971759751603e+01,1.822231819728622748e-01,9.425416341399947839e+01,6.741649898732959313e-03,2.224509720601954843e-01,8.178218254737685058e-03,3.119191663574206741e-01
1.100000000000000000e+01,3.533630260443421656e-01,8.845754426721642005e+01,1.675419964995540634e-01,9.479329300026019212e+01,4.377141262413805287e-03,1.581724360041511512e-01,8.981269983242067684e-03,2.838546206216755463e-01
1.200000000000000000e+01,3.374510688358295374e-01,8.902135183634830184e+01,1.551591375595016420e-01,9.522345823575331281e+01,6.260127060105067504e-03,2.188444687635512087e-01,1.003502746565455329e-02,3.510395006403907447e-01
1.300000000000000000e+01,3.250651437779007447e-01,8.941667571558876659e+01,1.481444524049045641e-01,9.544545277127244276e+01,5.750556659322824185e-03,1.729275285636631410e-01,1.343923717028457261e-02,4.542073422170978536e-01
1.400000000000000000e+01,3.097525611312699767e-01,8.992261723772416815e+01,1.337503738645120233e-01,9.594603825136611874e+01,5.466227324434406142e-03,1.800557289543779083e-01,7.667810576126427545e-03,2.342684852600763201e-01
1.500000000000000000e+01,2.998128788805347611e-01,9.019504408634841752e+01,1.295780501372757187e-01,9.604638303408796673e+01,3.596456947872910849e-03,1.527320721128075653e-01,5.383769139954431779e-03,2.380593538507717877e-01
1.600000000000000000e+01,2.895122276364149316e-01,9.057081505451070313e+01,1.264999108672560657e-01,9.612038121259432444e+01,5.229876535051152311e-03,1.745829235882429553e-01,1.134620149489675919e-02,4.333728939257565083e-01
1.700000000000000000e+01,2.788046095420745885e-01,9.090744219537521076e+01,1.163372570629886693e-01,9.644402159771013316e+01,5.512367691844461716e-03,2.001510465068185307e-01,5.960683192868673763e-03,2.481478108940735061e-01
1.800000000000000000e+01,2.697002575628603682e-01,9.118646570820484953e+01,1.214781677568025353e-01,9.628626723913609453e+01,5.225642733518280798e-03,1.804064414761747670e-01,1.565948866247217353e-02,4.950816972686745698e-01
1.900000000000000000e+01,2.619354960682627742e-01,9.148433993520595209e+01,1.096643979796636248e-01,9.669772963830340018e+01,5.829969470510056213e-03,2.153522688255197493e-01,7.476386207717283273e-03,1.929691240591103474e-01
2.000000000000000000e+01,2.548613048096735056e-01,9.170905724710073059e+01,1.061916067021419774e-01,9.681531355711683773e+01,4.701646111070161178e-03,1.687539197607262897e-01,3.326327805038587025e-03,1.558613156385550980e-01
2.100000000000000000e+01,2.481422495298048481e-01,9.194093587560801950e+01,9.771068743545190116e-02,9.705682409575852887e+01,4.105875160713664748e-03,1.617126195699855051e-01,6.172413204471973065e-03,1.776953846025615402e-01
2.200000000000000000e+01,2.404557819517168793e-01,9.215588759067017577e+01,9.593181456011461161e-02,9.713846604215454761e+01,5.148525989471564729e-03,1.815057001908644552e-01,8.918068905171274222e-03,2.339377848309255048e-01
2.300000000000000000e+01,2.350790476340643698e-01,9.237559179950484634e+01,9.360194024965536042e-02,9.720433255269320227e+01,6.561319830890034212e-03,2.187664764640332993e-01,2.056976289694517363e-03,1.463745409427981981e-01
2.400000000000000000e+01,2.276102915931777215e-01,9.257653940251590541e+01,9.247500353681581409e-02,9.718725604996096479e+01,5.851655853281492216e-03,1.781321913949169000e-01,5.305250543895288252e-03,1.777880927469178141e-01
2.500000000000000000e+01,2.240061357127749453e-01,9.270325507814462185e+01,8.896030806782435907e-02,9.732630757220923101e+01,5.294273004418132041e-03,1.730432451182843667e-01,4.672931991063259197e-03,1.591689622112283375e-01
2.600000000000000000e+01,2.187799786059788920e-01,9.287333680789849666e+01,8.596436966917313238e-02,9.738241608118656245e+01,5.771632902250786734e-03,1.567869449860370135e-01,7.182592445958506898e-03,1.947122758451017288e-01
2.700000000000000000e+01,2.143336198778215962e-01,9.301401859010555029e+01,8.316625292191526242e-02,9.755155477491543081e+01,3.591222236176562933e-03,1.628891488511035601e-01,5.974303257117396203e-03,1.781781871409954254e-01
2.800000000000000000e+01,2.085770331006004397e-01,9.320992051426833314e+01,8.079639216775914845e-02,9.752634660421544766e+01,5.401012840798078037e-03,1.843754184730056200e-01,7.415791842600973072e-03,2.223769604564869995e-01
2.900000000000000000e+01,2.041317534143554102e-01,9.331936541719150568e+01,8.062784111448602353e-02,9.753447827218319333e+01,4.734934090073704242e-03,1.661523993172179248e-01,4.797094221090951113e-03,1.906525005302248110e-01
3.000000000000000000e+01,1.984637612584141952e-01,9.352985963289958704e+01,7.720679267024367631e-02,9.767922196200882468e+01,5.270136654705845879e-03,1.780783863614496254e-01,4.513365244465329142e-03,1.751463878733058588e-01
3.100000000000000000e+01,1.968342407487572998e-01,9.356713214299817594e+01,7.664317501621743800e-02,9.768410096278948629e+01,3.554567159864266152e-03,1.389290668368234061e-01,5.151722769674810937e-03,1.298523242150583790e-01
3.200000000000000000e+01,1.934456621972937274e-01,9.368276469895859293e+01,7.413211025834369472e-02,9.776785714285713880e+01,5.314259029057484714e-03,1.755170350979832761e-01,6.768910964958408695e-03,2.311854797952691554e-01
3.300000000000000000e+01,1.895284424205641305e-01,9.384075163966467414e+01,7.158921302724925717e-02,9.784754748894091847e+01,4.708941449868858653e-03,1.767929293643012434e-01,5.576415386709455621e-03,1.993171181349654431e-01
3.400000000000000000e+01,1.855341771584604060e-01,9.397591900830676082e+01,6.923356352530510294e-02,9.793780900338276751e+01,5.695149491969183318e-03,1.781783410938126144e-01,3.152344556658485866e-03,1.378839343886699709e-01
3.500000000000000000e+01,1.824434456265681403e-01,9.405644717579147596e+01,6.916583213890216408e-02,9.793455633619568346e+01,5.500948498225229598e-03,1.724436835027486070e-01,3.811577956455776579e-03,1.159554182754880536e-01
3.600000000000000000e+01,1.791926539938582807e-01,9.415965013247623006e+01,6.834404458416150352e-02,9.798090684361177694e+01,4.598327999194490312e-03,1.526171506741338946e-01,5.801571817387320314e-03,2.364372481594449182e-01
3.700000000000000000e+01,1.757382477456435332e-01,9.427887691996035358e+01,6.515505771566354465e-02,9.807604735883424496e+01,4.663030229729453642e-03,1.745632929646863951e-01,5.411349568314870184e-03,1.650307940336018520e-01
3.800000000000000000e+01,1.743935044868309137e-01,9.430889762411501920e+01,6.591183890889328045e-02,9.801668618266978683e+01,4.088464369851117601e-03,1.289330028347128454e-01,4.168836897857566490e-03,1.692637500814195839e-01
3.900000000000000000e+01,1.703060356371714212e-01,9.446627285757720927e+01,6.448676461955392403e-02,9.804677335415037476e+01,4.384602354557179220e-03,1.118427625397629827e-01,7.298194149963122684e-03,2.582159915595893529e-01
4.000000000000000000e+01,1.675000233565265007e-01,9.455254709048010398e+01,6.052162253275811254e-02,9.815736403851157377e+01,6.137382582771101595e-03,2.055295022512232395e-01,6.115032940578290881e-03,2.298660154262679167e-01
4.100000000000000000e+01,1.662877440906930793e-01,9.456899079181685863e+01,6.178985695269094414e-02,9.816842310694769935e+01,4.518852708124184575e-03,1.486529431266398749e-01,5.345712195271874051e-03,2.046263759255000925e-01
4.200000000000000000e+01,1.633499088942556576e-01,9.468199011111701680e+01,5.991875904900872962e-02,9.820127504553734354e+01,3.916313751826040052e-03,1.260114169311927768e-01,2.562308432698050253e-03,1.075288185822908110e-01
4.300000000000000000e+01,1.611474668745865313e-01,9.475377159050719911e+01,6.167872112158017534e-02,9.816630887327607979e+01,4.873656869960791421e-03,1.817814239133928311e-01,5.140952750229298672e-03,1.702337062124623657e-01
4.400000000000000000e+01,1.580109788508682056e-01,9.486068460513934042e+01,5.664585558715150987e-02,9.831918423106947102e+01,4.233829103827204364e-03,1.418451381877171014e-01,4.067245192695861586e-03,1.675833984818360378e-01
4.500000000000000000e+01,1.570864555455107614e-01,9.488396386222471790e+01,5.804855943902951371e-02,9.825413088732761935e+01,4.797212564308575046e-03,1.712826775557281800e-01,4.461346028403552662e-03,1.673899456456733603e-01
4.600000000000000000e+01,1.542323843700969810e-01,9.498512176207475477e+01,5.690484557949315042e-02,9.832731589903721670e+01,6.143050988860283314e-03,2.088054875403016486e-01,5.113145845104556143e-03,1.760876977666441523e-01
4.700000000000000000e+01,1.522103292071530223e-01,9.503851945134201173e+01,5.506318690308115160e-02,9.836960057246940892e+01,5.110461008014256096e-03,1.483007442833252087e-01,4.692198176014618534e-03,1.776429823660827523e-01
4.800000000000000000e+01,1.506444604218935557e-01,9.506745247484026606e+01,5.377049330595784493e-02,9.840944574551132007e+01,4.988598180947122207e-03,1.833971119050095411e-01,4.832618610249518783e-03,2.008077495455482808e-01
4.900000000000000000e+01,1.489809563369139944e-01,9.514938322547017435e+01,5.363966924407942427e-02,9.838830340879519554e+01,3.999286554181294071e-03,1.225888574979166201e-01,3.092957891824330875e-03,1.022522892897344965e-01
5.000000000000000000e+01,1.466326906054490897e-01,9.524230841611100118e+01,5.404145228163943770e-02,9.840050091074681404e+01,4.529644821162417782e-03,1.489739617342035749e-01,4.147504728783221045e-03,1.541846590488079871e-01
5.100000000000000000e+01,1.437667703646532957e-01,9.530700820918214333e+01,5.163237960917539671e-02,9.845660941972415969e+01,3.463702585199885872e-03,1.349648407361715430e-01,3.677650649371633478e-03,1.555722187332613249e-01
5.200000000000000000e+01,1.427259358441471393e-01,9.535347442401612739e+01,5.263971952557168488e-02,9.842896174863388126e+01,4.433432459682016581e-03,1.540353122789338280e-01,2.704176927711636653e-03,1.351814900619074666e-01
5.300000000000000000e+01,1.427073369862262020e-01,9.537787574722004535e+01,5.175686993854541201e-02,9.845254358574031528e+01,5.039198744212399980e-03,1.831121783210676313e-01,3.826492559882616745e-03,1.125935072252997882e-01
5.400000000000000000e+01,1.400826227489289366e-01,9.544314743205693219e+01,4.995474970623046962e-02,9.853223393182409495e+01,2.935775789578914247e-03,1.001760670971798967e-01,3.445616493976831098e-03,1.046681818221704974e-01
5.500000000000000000e+01,1.379118754214516407e-01,9.549271561760515681e+01,5.034024608637745202e-02,9.850865209471764672e+01,3.984857362854323480e-03,1.255954829082510937e-01,3.199945191957175028e-03,1.531907833239551375e-01
5.600000000000000000e+01,1.383724091422045832e-01,9.549634966460700980e+01,4.997937271457292274e-02,9.848344392401769198e+01,3.628919648083348253e-03,9.846995472913727676e-02,4.445593244440727496e-03,1.879981138059015067e-01
5.700000000000000000e+01,1.355971150188092778e-01,9.559214698345134309e+01,5.019775801610891486e-02,9.849157559198543765e+01,4.174803886949070980e-03,1.315365245986027387e-01,3.834175749280695211e-03,1.761027178287450090e-01
5.800000000000000000e+01,1.352010960980109811e-01,9.557945677488802971e+01,4.812531319410268127e-02,9.858427660681759619e+01,4.332876140751073385e-03,1.443179250019210602e-01,3.203529320943574767e-03,1.092249806536780277e-01
5.900000000000000000e+01,1.325707699256783445e-01,9.567486318029796166e+01,4.783206108318713984e-02,9.858752927400469446e+01,3.338032818922017329e-03,1.124840322744279780e-01,3.272200087092154951e-03,1.405014807975014379e-01


==> figures/data/np44225_baseline_session_avg_std.csv <==
epochs,trainloss_avg,trainprec_avg,testloss_avg,testprec_avg,trainloss_std,trainprec_std,testloss_std,testprec_std
0.000000000000000000e+00,1.607774516907522155e+00,4.773431476448014621e+01,2.306371291266982038e+00,3.486369364208855615e+01,6.319156219861914170e-02,1.839202152127219492e+00,4.769591425601019674e-01,8.839620204695252781e+00
1.000000000000000000e+00,8.923845908423426732e-01,7.099784956454759310e+01,2.570788936051449092e+00,3.539973233712431266e+01,5.690017096879856212e-02,1.760258890293130651e+00,6.632540684608252413e-01,1.049831532318421878e+01
2.000000000000000000e+00,6.816409277655234300e-01,7.786866174920811545e+01,2.543629295226816911e+00,3.681088794756410465e+01,4.348358466947791628e-02,1.334796577294460551e+00,7.036950041571604642e-01,9.730006937480931484e+00
3.000000000000000000e+00,5.699779421160591220e-01,8.147079478730020696e+01,2.746651018209623540e+00,3.742319661080445314e+01,3.551826381060940729e-02,1.059131984909511104e+00,7.913827544305380712e-01,9.528962319659404656e+00
4.000000000000000000e+00,4.946495745513595499e-01,8.387818873586850543e+01,2.975959868008740017e+00,3.618238952079919102e+01,3.050067902889046570e-02,9.243537078627559467e-01,8.831260448747939584e-01,9.327930902380996869e+00
5.000000000000000000e+00,4.410725803876867634e-01,8.564688348986467759e+01,2.993168241894001103e+00,3.727753809668873686e+01,2.761244070844449602e-02,8.449271103483799727e-01,7.697919737193806844e-01,8.907287444290160394e+00
6.000000000000000000e+00,4.019262868947314216e-01,8.687792225493983267e+01,2.860169621236335225e+00,3.936203121638727254e+01,2.220016173798551248e-02,6.391730143813927345e-01,8.691441068878484888e-01,9.050224663322438801e+00
7.000000000000000000e+00,3.708788829875549475e-01,8.797757678793659863e+01,3.040535285577885105e+00,3.807932399501022758e+01,2.040970808118348565e-02,6.226501329836116039e-01,8.841247063772340598e-01,9.422846801768388403e+00
8.000000000000000000e+00,3.429342554664840392e-01,8.884903379745023244e+01,3.178216495079942749e+00,3.724444520838265760e+01,2.003359264045816851e-02,6.128667910147518327e-01,8.508425414314690904e-01,8.372242546570353383e+00
9.000000000000000000e+00,3.197250522302002573e-01,8.958793883342384845e+01,3.111802299826139873e+00,3.873482977354393597e+01,1.908033101583868699e-02,5.566321330144651247e-01,8.175809199485568612e-01,8.685353404672705224e+00
1.000000000000000000e+01,3.030987180971820849e-01,9.016586331846565372e+01,3.081998774810046360e+00,3.934419457975693746e+01,1.749996917012595909e-02,5.671712710636435117e-01,9.542821302253055027e-01,8.761846550786772880e+00
1.100000000000000000e+01,2.868057514412834519e-01,9.066117243678634452e+01,3.310483458948053848e+00,3.757023032987162736e+01,1.764686573500074546e-02,5.127870796594197200e-01,1.015822637825967156e+00,8.816803204500157420e+00
1.200000000000000000e+01,2.699931656153046755e-01,9.125876097733438996e+01,3.237823297964944835e+00,3.849475471268110738e+01,1.618194844560296233e-02,4.920989046048491744e-01,8.534340974174613459e-01,8.244494803472907307e+00
1.300000000000000000e+01,2.591120123519826124e-01,9.159554242289905801e+01,3.274959580319978691e+00,3.833611610232231470e+01,1.616698242524566148e-02,5.267313348415010310e-01,9.431534619637228500e-01,8.832509417584107680e+00
1.400000000000000000e+01,2.458262069372933456e-01,9.200253146140371996e+01,3.182698792028211265e+00,3.920486940363831252e+01,1.319556083994698724e-02,3.929637305826879090e-01,9.446802042762989515e-01,9.103910192919080657e+00
1.500000000000000000e+01,2.391799862990097725e-01,9.226632582203103539e+01,3.328879843752764689e+00,3.872554614222577385e+01,1.526068175358163623e-02,4.234025200966003988e-01,8.665816639332578619e-01,8.662057710323599835e+00
1.600000000000000000e+01,2.293067158153050400e-01,9.253289529402167091e+01,3.388237452786028392e+00,3.887042376891153594e+01,1.389741019150590381e-02,4.287784823039132998e-01,8.791294960057082220e-01,8.602906928584026502e+00
1.700000000000000000e+01,2.213392408781952869e-01,9.281698534734746886e+01,3.474336757192385328e+00,3.815075476925166242e+01,1.376234311814412622e-02,4.056935950827115778e-01,1.101212739074706182e+00,9.400227778779459697e+00
1.800000000000000000e+01,2.122992912630841666e-01,9.311495488129121156e+01,3.484138155800181380e+00,3.804187219928353869e+01,1.244525222157181164e-02,3.860527278768119963e-01,1.022038846636528886e+00,8.625022541734645998e+00
1.900000000000000000e+01,2.062123688549461209e-01,9.332771932716420338e+01,3.604236956867604924e+00,3.759138618611278559e+01,1.415046275504044070e-02,4.259430933248326556e-01,1.218337626772338478e+00,9.327442383055197794e+00
2.000000000000000000e+01,1.994791235803571317e-01,9.348416117042945928e+01,3.562687318784752311e+00,3.839633720981607468e+01,1.304480923872205871e-02,4.135486981843714549e-01,1.096667789551771799e+00,9.042893053972379747e+00
2.100000000000000000e+01,1.925858648480930913e-01,9.372491487957267964e+01,3.630751587646060763e+00,3.792296189468471113e+01,1.213042028559025050e-02,3.469553892692712749e-01,1.048442065048833083e+00,8.798948236250875965e+00
2.200000000000000000e+01,1.873162897017377482e-01,9.391016617282096490e+01,3.511820821822925431e+00,3.879738591839543460e+01,1.347251188793301829e-02,4.133241866616702564e-01,1.126933682973500161e+00,9.233662056812772079e+00
2.300000000000000000e+01,1.814249301462047825e-01,9.411282343475704693e+01,3.553028735663251503e+00,3.839485309442986960e+01,1.183539412973506726e-02,3.211167548426766549e-01,1.041275345625148008e+00,9.095509715512950066e+00
2.400000000000000000e+01,1.767090010567335112e-01,9.427832783030092401e+01,3.641311129482606823e+00,3.849356752744315457e+01,1.174008285339414592e-02,3.489152954643828797e-01,1.145062813216505271e+00,9.043313502196344444e+00
2.500000000000000000e+01,1.730871527781173147e-01,9.433186664772226493e+01,3.688109443413117194e+00,3.839868798983643217e+01,1.159628906113832798e-02,3.851297672117869886e-01,1.147297138603028621e+00,8.716587548798512941e+00
2.600000000000000000e+01,1.676646898133485331e-01,9.454291934288437460e+01,3.541845228925297739e+00,3.901538978936000746e+01,1.144370287955451086e-02,3.367954858874725454e-01,9.492932137343211840e-01,8.337665949149773326e+00
2.700000000000000000e+01,1.645733219273856351e-01,9.461953954422952506e+01,3.552401770660108760e+00,3.902169783665040370e+01,1.186305098659879050e-02,3.530359142636169123e-01,9.976680204511048089e-01,8.807240633361788085e+00
2.800000000000000000e+01,1.602500806256260957e-01,9.478425832225931913e+01,3.709830505010236923e+00,3.889068952923574329e+01,1.159909895073112270e-02,3.362654454980374408e-01,1.236838233628334560e+00,9.219537181068853116e+00
2.900000000000000000e+01,1.566244710625757652e-01,9.487598461070339795e+01,3.623076223020403663e+00,3.870071186978871935e+01,1.078554397149998449e-02,3.050241296991478279e-01,9.490256639048677556e-01,8.414160957844810440e+00
3.000000000000000000e+01,1.529291260713887823e-01,9.501727574600764115e+01,3.577242095163861713e+00,3.919039664985389493e+01,1.116872067492106005e-02,3.610305193408425706e-01,1.116422153129074335e+00,9.447292809900723398e+00
3.100000000000000000e+01,1.499787942465364288e-01,9.511949018658712873e+01,3.643588831050228460e+00,3.919844244074934636e+01,9.193079465531247066e-03,3.011133890301111449e-01,1.053527000892014343e+00,8.717660554930631633e+00
3.200000000000000000e+01,1.471006183926628075e-01,9.519592543294913867e+01,3.783260550541066358e+00,3.901398698441421686e+01,1.009935901769302459e-02,3.510824148388324573e-01,1.213141681252050130e+00,9.514429728335688452e+00
3.300000000000000000e+01,1.434819540705916663e-01,9.530873147686889979e+01,3.741870038976245816e+00,3.924772731980825569e+01,9.974341435197360203e-03,3.129178416132044616e-01,1.214221321303469159e+00,9.241158587130012592e+00
3.400000000000000000e+01,1.401455419233583743e-01,9.545654004633090040e+01,3.706354598456237603e+00,3.914155097452577081e+01,1.004168195764520294e-02,3.388479018547997934e-01,1.121610970261964546e+00,9.084709157448351391e+00
3.500000000000000000e+01,1.380584524168815830e-01,9.552066764732438742e+01,3.757102256960619169e+00,3.940544530231778708e+01,8.935950676801142703e-03,2.791292502147467713e-01,1.213550445095873620e+00,9.287089823555653822e+00
3.600000000000000000e+01,1.351646479915029619e-01,9.560979199826223862e+01,3.820713827473056767e+00,3.925685161900621267e+01,9.342536969763035742e-03,3.178719397210689745e-01,1.186643010624962802e+00,1.001138257267139409e+01
3.700000000000000000e+01,1.342030590665437284e-01,9.564942180516621306e+01,3.694549831093268288e+00,3.958689208262980230e+01,9.746781968139887203e-03,2.800824643280090953e-01,1.168339286101504282e+00,9.431328042945464674e+00
3.800000000000000000e+01,1.315631559672442719e-01,9.568764632239943069e+01,3.690059922590854136e+00,3.893500508505353963e+01,8.209918809971019152e-03,2.703215105551960429e-01,1.026436562783054063e+00,9.129670311087750179e+00
3.900000000000000000e+01,1.273047894798183810e-01,9.584318176095628417e+01,3.892558691150560524e+00,3.889414483868087302e+01,9.386706560885528863e-03,3.084609889525369297e-01,1.273916956739709061e+00,9.016601497603657478e+00
4.000000000000000000e+01,1.256668104328539926e-01,9.590523724903383140e+01,3.869398799718196447e+00,3.903066399062913661e+01,9.293996139735501497e-03,2.752048611187333238e-01,1.220933897944725954e+00,9.155053008361850431e+00
4.100000000000000000e+01,1.234142091987414369e-01,9.600590621538150060e+01,3.779574783378301106e+00,3.910519884576036986e+01,8.525441680660489699e-03,2.514592738278061956e-01,1.057640251322020664e+00,8.790672533876964678e+00
4.200000000000000000e+01,1.220848257761960320e-01,9.603667305593489800e+01,3.823051578608259060e+00,3.892173947890584174e+01,8.723470720682894100e-03,2.585690272825125202e-01,1.206940309202769068e+00,9.545734266343854912e+00
4.300000000000000000e+01,1.195921018226043103e-01,9.609713765299954957e+01,3.847607229837498810e+00,3.950165007316995514e+01,8.754196834280841139e-03,2.956126629329484112e-01,1.265419708647438135e+00,9.509614900168649854e+00
4.400000000000000000e+01,1.182085743469614980e-01,9.614938030550517567e+01,3.829279395414900478e+00,3.928183075126700885e+01,9.036498094962578179e-03,2.667019510295029483e-01,1.237414310900438741e+00,9.551920698967432344e+00
4.500000000000000000e+01,1.160169729120526794e-01,9.622343940760086412e+01,3.918524100220608375e+00,3.851802525068935523e+01,8.328503067225189946e-03,2.773251532729087976e-01,1.143768376135964715e+00,8.948104314392073988e+00
4.600000000000000000e+01,1.142424748609672108e-01,9.627585678690151383e+01,3.844238955418179948e+00,3.934780643372236852e+01,8.010321559967266067e-03,2.553468989286513113e-01,1.195726926017466329e+00,8.913497879071698549e+00
4.700000000000000000e+01,1.136426296229476607e-01,9.628645035501855887e+01,3.879570430258722613e+00,3.908116279044095620e+01,9.101531319128216418e-03,2.909089992256479462e-01,1.141120773377027442e+00,9.392076979464890840e+00
4.800000000000000000e+01,1.111496217122505126e-01,9.638659590364052576e+01,3.903325981934302913e+00,3.909011271679150212e+01,8.136063985353375952e-03,2.567779600127644279e-01,1.285477902445064435e+00,9.619502640663190718e+00
4.900000000000000000e+01,1.096653829626658833e-01,9.643872194914811757e+01,3.983426961336842709e+00,3.875655747421907193e+01,7.949778269109522219e-03,2.290836840121441287e-01,1.302074491954036128e+00,9.418646628101246421e+00
5.000000000000000000e+01,1.086842846316674605e-01,9.644825332401640594e+01,3.865361760603647667e+00,3.943917106248811422e+01,7.878263578605765663e-03,2.243671779581609682e-01,1.215767165770138991e+00,9.231994939489922558e+00
5.100000000000000000e+01,1.074661449166285365e-01,9.649834479199039095e+01,3.960391955267506425e+00,3.885223924123698680e+01,7.881183055812795296e-03,2.223177318018071391e-01,1.306833377173505895e+00,9.960511767216656764e+00
5.200000000000000000e+01,1.055219953479581418e-01,9.655930562938877415e+01,3.926149142846659057e+00,3.914318898754261511e+01,7.870581529144642791e-03,2.487012034466262178e-01,1.223412102396266077e+00,9.559336039987293532e+00
5.300000000000000000e+01,1.034544535813412269e-01,9.662979496255651668e+01,3.853284075382112484e+00,4.014354303080688879e+01,8.337439735166998767e-03,2.603354007927500824e-01,1.196114010839626429e+00,9.629637556579973889e+00
5.400000000000000000e+01,1.025192370728744418e-01,9.664416788709473849e+01,3.993416096312215391e+00,3.946320098975964186e+01,6.988828231958951059e-03,2.013395960837706944e-01,1.301733475672679274e+00,9.674446811143035063e+00
5.500000000000000000e+01,1.014943625606764960e-01,9.669914840794953648e+01,3.900611602904783926e+00,3.919202358666744601e+01,9.592699819594943667e-03,2.755754276238880363e-01,1.107539119537917838e+00,9.149471357927078330e+00
5.600000000000000000e+01,1.003979135731915273e-01,9.671627600078943487e+01,3.951450587929270508e+00,3.939504373973679918e+01,7.644070015213548508e-03,2.294988237629271566e-01,1.180277426057838808e+00,9.377747518105907787e+00
5.700000000000000000e+01,9.947833363051701572e-02,9.673987630269172655e+01,4.061000658982405476e+00,3.913059434280314974e+01,7.950628949402033935e-03,2.466169720730008730e-01,1.329234147472537764e+00,9.736265125310602286e+00
5.800000000000000000e+01,9.747205474299383554e-02,9.682296495032522898e+01,3.996305100156986700e+00,3.947984937918805315e+01,7.388206535792457737e-03,2.328942986605244680e-01,1.264837531226275624e+00,9.099795905562766407e+00
5.900000000000000000e+01,9.634647977226497295e-02,9.683259936264417433e+01,4.004960615209147257e+00,3.911642715604271103e+01,7.891684098762232272e-03,2.363336274429684858e-01,1.306239798359833504e+00,9.758532034341296679e+00

